CSM-NN: Current Source Model Based Logic Circuit Simulation -- A Neural Network Approach

The miniaturization of transistors down to 5nm and beyond, plus the increasing complexity of integrated circuits, significantly aggravate short channel effects, and demand analysis and optimization of more design corners and modes. Simulators need to model output variables related to circuit timing, power, noise, etc., which exhibit nonlinear behavior. The existing simulation and sign-off tools, based on a combination of closed-form expressions and lookup tables are either inaccurate or slow, when dealing with circuits with more than billions of transistors. In this work, we present CSM-NN, a scalable simulation framework with optimized neural network structures and processing algorithms. CSM-NN is aimed at optimizing the simulation time by accounting for the latency of the required memory query and computation, given the underlying CPU and GPU parallel processing capabilities. Experimental results show that CSM-NN reduces the simulation time by up to $6\times$ compared to a state-of-the-art current source model based simulator running on a CPU. This speedup improves by up to $15\times$ when running on a GPU. CSM-NN also provides high accuracy levels, with less than $2\%$ error, compared to HSPICE.

==> temp.txt <==

@article{Cadence-CSM,
author = {Goyal, Ratnakar and Kumar, Naresh},
year = {2005},
title = {Current Based Delay Models: A Must For Nanometer Timing},
journal = {Cadence Live Conference (CDNLive)}
}


@INPROCEEDINGS{fatemi2007current,
author={H. {Fatemi} and S. {Nazarian} and M. {Pedram}},
title={A Current-based Method for Short Circuit Power Calculation under Noisy Input Waveforms},
booktitle={Asia and South Pacific Design Automation Conference (ASP-DAC)},
year={2007},
volume={},
number={},
pages={774-779},
doi={10.1109/ASPDAC.2007.358083},
ISSN={},
month={Jan},
}


@inproceedings{goel2008statistical,
  title={Statistical waveform and current source based standard cell models for accurate timing analysis},
  author={Goel, Amit and Vrudhula, Sarma},
  booktitle={Design Automation Conference (DAC)},
  pages={227--230},
  year={2008},
}


@INPROCEEDINGS{knoth2012current, 
author={C. {Knoth} and H. {Jedda} and U. {Schlichtmann}}, 
booktitle={Design, Automation Test in Europe (DATE)}, 
title={Current source modeling for power and timing analysis at different supply voltages}, 
year={2012}, 
volume={}, 
number={}, 
pages={923-928}, 
doi={10.1109/DATE.2012.6176629}, 
ISSN={1558-1101}
}

@INPROCEEDINGS{amelifard2008current, 
author={B. {Amelifard} and S. {Hatami} and H. {Fatemi} and M. {Pedram}}, 
booktitle={Design, Automation and Test in Europe (DATE)}, 
title={A Current Source Model for {CMOS} Logic Cells Considering Multiple Input Switching and Stack Effect}, 
year={2008}, 
volume={}, 
number={}, 
pages={568-573}, 
doi={10.1109/DATE.2008.4484737}, 
ISSN={1530-1591},}


@inproceedings{fatemi2006statistical,
  title={Statistical logic cell delay analysis using a current-based model},
  author={Fatemi, Hanif and Nazarian, Shahin and Pedram, Massoud},
  booktitle={Design Automation Conference (DAC)},
  pages={253--256},
  year={2006},
}


@INPROCEEDINGS{croix2003blade, 
author={J. F. {Croix} and D. F. {Wong}}, 
booktitle={Design Automation Conference (DAC)}, 
title={Blade and razor: cell and interconnect delay analysis using current-based models}, 
year={2003}, 
volume={}, 
number={}, 
pages={386-389}, 
doi={10.1145/775832.775933}, 
ISSN={},}


@INPROCEEDINGS{keller2004robust, 
author={I. {Keller} and {Ken Tseng} and N. {Verghese}}, 
booktitle={International Conference on Computer-Aided Design (ICCAD)}, 
title={A robust cell-level crosstalk delay change analysis}, 
year={2004}, 
volume={}, 
number={}, 
pages={147-154}, 
doi={10.1109/ICCAD.2004.1382562}, 
ISSN={1092-3152}, 
month={Nov},}




@inproceedings{sinha2016practical,
  title={Practical statistical static timing analysis with current source models},
  author={Sinha, Debjit and Zolotov, Vladimir and Raghunathan, Sheshashayee K and Wood, Michael H and Kalafala, Kerim},
  booktitle={Design Automation Conference (DAC)},
  pages={1--6},
  year={2016},
}


  

@article{goel-integrity-date2008,
  title={Current source based standard cell model for accurate signal integrity and timing analysis},
  author={Amit Goel, Sarma Vrudhula},
  journal={Design, Automation and Test in Europe (DATE)},
  pages={574-579},
  year={2008},
  doi={10.1145/1403375.1403515}
}


@inproceedings{csm-cui-aspdac2014,
  title={Semi-analytical current source modeling of {FinFET} devices operating in near/sub-threshold regime with independent gate control and considering process variation},
  author={Cui, Tiansong and Wang, Yanzhi and Lin, Xue and Nazarian, Shahin and Pedram, Massoud},
  booktitle={Asia and South Pacific Design Automation Conference (ASP-DAC)},
  pages={167--172},
  year={2014},
}


@misc{PTM,
  title = {{Predictive Technology Model} from Arizona State University},
  howpublished = {\url{http://ptm.asu.edu/}},
  note = {Accessed: 2019-05-20}
}


@INPROCEEDINGS{Dadgour-ICCAD2008, 
author={H. {Dadgour} and {Vivek De} and K. {Banerjee}}, 
booktitle={International Conference on Computer-Aided Design (ICCAD)}, 
title={Statistical modeling of metal-gate Work-Function Variability in emerging device technologies and implications for circuit design}, 
year={2008}, 
volume={}, 
number={}, 
pages={270-277}, 
doi={10.1109/ICCAD.2008.4681585}, 
ISSN={1092-3152}, 
month={Nov},
}


@INPROCEEDINGS{IEDM2009-Stanford-SRAM, 
author={ {Xiao Zhang} and {Jing Li} and M. {Grubbs} and M. {Deal} and B. {Magyari-Köpe} and B. M. {Clemens} and Y. {Nishi}}, 
booktitle={International Electron Devices Meeting (IEDM)}, 
title={Physical model of the impact of metal grain work function variability on emerging dual metal gate {MOSFET}s and its implication for SRAM reliability}, 
year={2009}, 
volume={}, 
number={}, 
pages={1-4}, 
doi={10.1109/IEDM.2009.5424420}, 
ISSN={0163-1918}, 
month={Dec},
}


@ARTICLE{TED2016-UCB, 
author={X. {Zhang} and D. {Connelly} and P. {Zheng} and H. {Takeuchi} and M. {Hytha} and R. J. {Mears} and T. K. {Liu}}, 
journal={IEEE Transactions on Electron Devices}, 
title={Analysis of 7/8-nm {Bulk-Si} {FinFET} Technologies for {6T-SRAM} Scaling}, 
year={2016}, 
volume={63}, 
number={4}, 
pages={1502-1507}, 
doi={10.1109/TED.2016.2523885}, 
ISSN={0018-9383}, 
month={April},
}


@INPROCEEDINGS{Matsukawa-2009, 
author={T. {Matsukawa} and S. {O'uchi} and K. {Endo} and Y. {Ishikawa} and H. {Yamauchi} and Y. X. {Liu} and J. {Tsukada} and K. {Sakamoto} and M. {Masahara}}, 
booktitle={Symposium on VLSI Technology}, 
title={Comprehensive analysis of variability sources of {FinFET} characteristics}, 
year={2009}, 
volume={}, 
number={}, 
pages={118-119}, 
doi={}, 
ISSN={0743-1562}, 
month={June}
}


@ARTICLE{Shahin-TVLSI2011, 
author={S. {Nazarian} and H. {Fatemi} and M. {Pedram}}, 
journal={IEEE Transactions on Very Large Scale Integration (VLSI) Systems}, 
title={Accurate Timing and Noise Analysis of Combinational and Sequential Logic Cells Using Current Source Modeling}, 
year={2011}, 
volume={19}, 
number={1}, 
pages={92-103}, 
doi={10.1109/TVLSI.2009.2024945}, 
ISSN={1063-8210}, 
month={Jan}
}

@online{Skylake,
  title = {Intel {S}kylake (2018) {CPU} micro-architecture specification},
  url = {https://www.7-cpu.com/cpu/Skylake.html}
}

@online{Broadwell,
  title = {Intel Broadwell (2018) {CPU} micro-architecture specification},
  url = {https://www.7-cpu.com/cpu/Broadwell.html}
}


@mastersthesis{universal-theorem,
    author = {Bal\'azs Csan\'ad Cs\'aji},
    institution = {Faculty of Sciences, Eötvös Lor\'and University, Hungary},
    pages = 45,
    school = {Faculty of Sciences, Eötvös Loránd University, Hungary},
    title = {Approximation with Artificial Neural Networks},
    year = 2001
}

@INPROCEEDINGS{deeper-CVPR2015, 
author={C. {Szegedy} and {Wei Liu} and {Yangqing Jia} and P. {Sermanet} and S. {Reed} and D. {Anguelov} and D. {Erhan} and V. {Vanhoucke} and A. {Rabinovich}}, 
booktitle={Computer Vision and Pattern Recognition (CVPR)}, 
title={Going deeper with convolutions}, 
year={2015}, 
volume={}, 
number={}, 
pages={1-9}, 
doi={10.1109/CVPR.2015.7298594}, 
ISSN={1063-6919}, 
month={June},
}


@InProceedings{resnet-CVPR2016,
author = {He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
title = {Deep Residual Learning for Image Recognition},
booktitle = {Computer Vision and Pattern Recognition (CVPR)},
month = {June},
year = {2016}
}

@article{deep-NLP2018,
author = {Young, Tom and Hazarika, Devamanyu and Poria, Soujanya and Cambria, Erik},
year = {2018},
month = {08},
pages = {55-75},
title = {Recent Trends in Deep Learning Based Natural Language Processing [Review Article]},
volume = {13},
journal = {IEEE Computational Intelligence Magazine},
doi = {10.1109/MCI.2018.2840738}
}

@article{scikit-learn,
 author = {Pedregosa, Fabian and Varoquaux, Ga\"{e}l and Gramfort, Alexandre and Michel, Vincent and Thirion, Bertrand and Grisel, Olivier and Blondel, Mathieu and Prettenhofer, Peter and Weiss, Ron and Dubourg, Vincent and Vanderplas, Jake and Passos, Alexandre and Cournapeau, David and Brucher, Matthieu and Perrot, Matthieu and Duchesnay, \'{E}douard},
 title = {Scikit-learn: Machine Learning in Python},
 journal = {Journal of Machine Learning Research},
 issue_date = {2/1/2011},
 volume = {12},
 month = nov,
 year = {2011},
 issn = {1532-4435},
 pages = {2825--2830},
 numpages = {6},
 acmid = {2078195},
} 


@inproceedings{Kahng-ICCD2018, 
author={A. B. {Kahng} and U. {Mallappa} and L. {Saul}}, 
booktitle={International Conference on Computer Design (ICCD)}, 
title={Using Machine Learning to Predict Path-Based Slack from Graph-Based Timing Analysis}, 
year={2018}, 
pages={603-612},
doi={10.1109/ICCD.2018.00096}, 
ISSN={2576-6996},
month={Oct},
}


@online{Cadence-ECSM,
  author = {{Cadence Inc., San Jose, California, U.S.}},
  title = {Cadence Encounter Library Characterization Datasheet},
  url = {https://www.cadence.com/content/cadence-www/en{\_}US/documents/Archive/Archive1/library{\_}characterizer{\_}ds.pdf},
  urldate = {2019-07-20}
}


@online{Synopsys-CCSM,
  author = {{Synopsys Inc., Mountain View, California, U.S.}},
  title = {{PrimeTime} Datasheet},
  url = {https://www.synopsys.com/content/dam/synopsys/ implementation{\&}signoff/datasheets/primetime-ds.pdf},
  urldate = {2019-07-20}
}


@inproceedings{Ng-ML-GPU,
 author = {Raina, Rajat and Madhavan, Anand and Ng, Andrew Y.},
 title = {Large-scale Deep Unsupervised Learning Using Graphics Processors},
 booktitle = {International Conference on Machine Learning (ICML)},
 year = {2009},
 isbn = {978-1-60558-516-1},
 location = {Montreal, Quebec, Canada},
 pages = {873--880},
 numpages = {8},
 url = {http://doi.acm.org/10.1145/1553374.1553486},
 doi = {10.1145/1553374.1553486},
 acmid = {1553486},
} 


@book{deeplearning-Goodfellow-2016,
    title={Deep Learning},
    author={Ian Goodfellow and Yoshua Bengio and Aaron Courville},
    publisher={MIT Press},
    note={\url{http://www.deeplearningbook.org}},
    year={2016}
}


@ARTICLE{PV-MOSFET-2010, 
author={Y. {Li} and C. {Hwang} and T. {Li} and M. {Han}}, 
journal={IEEE Transactions on Electron Devices}, 
title={Process-Variation Effect, Metal-Gate Work-Function Fluctuation, and Random-Dopant Fluctuation in Emerging {CMOS} Technologies}, 
year={2010}, 
volume={57}, 
number={2}, 
pages={437-447}, 
doi={10.1109/TED.2009.2036309}, 
ISSN={0018-9383}, 
month={Feb},
}


@ARTICLE{DCNN-feature-2018, 
author={T. {Wiatowski} and H. {Bölcskei}}, 
journal={IEEE Transactions on Information Theory}, 
title={A Mathematical Theory of Deep Convolutional Neural Networks for Feature Extraction}, 
year={2018}, 
volume={64}, 
number={3}, 
pages={1845-1866}, 
doi={10.1109/TIT.2017.2776228}, 
ISSN={0018-9448}, 
month={March},
}


@inproceedings{deep-shallow-2017,
 author = {Mhaskar, Hrushikesh and Liao, Qianli and Poggio, Tomaso},
 title = {When and Why Are Deep Networks Better Than Shallow Ones?},
 booktitle = {AAAI Conference on Artificial Intelligence},
 year = {2017},
 location = {San Francisco, California, USA},
 pages = {2343--2349},
 numpages = {7},
 url = {http://dl.acm.org/citation.cfm?id=3298483.3298577},
 acmid = {3298577},
} 


@article{SGD-survey,
  title={An overview of gradient descent optimization algorithms},
  author={Sebastian Ruder},
  journal={arXiv}, 
  volume    = {abs/1609.04747},
  year      = {2016},
}


@inproceedings{Ng-BFGS-2011,
 author = {Le, Quoc V. and Ngiam, Jiquan and Coates, Adam and Lahiri, Abhik and Prochnow, Bobby and Ng, Andrew Y.},
 title = {On Optimization Methods for Deep Learning},
 booktitle = {International Conference on Machine Learning (ICML)},
 year = {2011},
 isbn = {978-1-4503-0619-5},
 location = {Bellevue, Washington, USA},
 pages = {265--272},
 numpages = {8},
 acmid = {3104516},
} 


@ARTICLE{SSTA-survey-2008, 
author={D. {Blaauw} and K. {Chopra} and A. {Srivastava} and L. {Scheffer}}, 
journal={IEEE Transactions on Computer-Aided Design of Integrated Circuits and Systems}, 
title={Statistical Timing Analysis: From Basic Principles to State of the Art}, 
year={2008}, 
volume={27}, 
number={4}, 
pages={589-607}, 
doi={10.1109/TCAD.2007.907047}, 
ISSN={0278-0070}, 
month={April},}




@InProceedings{lbfgs-batch-2018,
title={A Progressive Batching {L-BFGS} Method for Machine Learning},
author={Raghu Bollapragada and Dheevatsa Mudigere and Jorge Nocedal and Hao-Jun Michael Shi and Ping Tak Peter Tang},
booktitle = {International Conference on Machine Learning (ICML)}, 
year = {2016},
}

@INPROCEEDINGS{finfet-msa,
author={M. S. {Abrishami} and A. {Shafaei} and Y. {Wang} and M. {Pedram}},
booktitle={International Symposium on Quality Electronic Design (ISQED)},
title={Optimal choice of {FinFET} devices for energy minimization in deeply-scaled technologies},
year={2015},
volume={},
number={},
pages={234-238},
doi={10.1109/ISQED.2015.7085431},
ISSN={},
month={March},}


@article{thermal-pedram-2006,
author={M. {Pedram} and S. {Nazarian}},
journal={Proceedings of the IEEE},
title={Thermal Modeling, Analysis, and Management in {VLSI} Circuits: Principles and Methods},
year={2006},
volume={94},
number={8},
doi={10.1109/JPROC.2006.879797},
pages={1487-1501}, 
month={Aug},}



@article{dynamic-power-benini-2000,
author={L. {Benini} and A. {Bogliolo} and G. {De Micheli}},
journal={IEEE Transactions on Very Large Scale Integration (VLSI) Systems},
title={A survey of design techniques for system-level dynamic power management},
year={2000},
volume={8},
number={3},
pages={299-316},
doi={10.1109/92.845896},
ISSN={},
month={June},}

% REFX3 Logical effort: designing fast CMOS circuits  I Sutherland, RF Sproull, B Sproull, D Harris, ED Harris - 1999 - books.google.com


@inproceedings{safar-PCA-date2010,
 author = {Hatami, Safar and Pedram, Massoud},
 title = {Efficient Representation, Stratification, and Compression of Variational {CSM} Library Waveforms Using Robust Principle Component Analysis},
 booktitle = {Design, Automation and Test in Europe (DATE)},
 year = {2010},
 isbn = {978-3-9810801-6-2},
 location = {Dresden, Germany},
 pages = {1285--1290},
 numpages = {6},
} 

@inproceedings{ssta-csm-dac2016,
 author = {Sinha, Debjit and Zolotov, Vladimir and Raghunathan, Sheshashayee K. and Wood, Michael H. and Kalafala, Kerim},
 title = {Practical Statistical Static Timing Analysis with Current Source Models},
 booktitle = {Design Automation Conference (DAC)},
 year = {2016},
 isbn = {978-1-4503-4236-0},
 pages = {113:1--113:6},
 articleno = {113},
 numpages = {6},
 doi = {10.1145/2897937.2898068},
 acmid = {2898068},
 address = {New York, NY, USA},
} 


@Article{LBFGS,
author="Liu, Dong C.
and Nocedal, Jorge",
title="On the limited memory {BFGS} method for large scale optimization",
journal="Mathematical Programming",
year="1989",
month="Aug",
day="01",
volume="45",
number="1",
pages="503--528",
issn="1436-4646",
doi="10.1007/BF01589116",
url="https://doi.org/10.1007/BF01589116"
}



@article{CUDA-2008,
 author = {Nickolls, John and Buck, Ian and Garland, Michael and Skadron, Kevin},
 title = {Scalable Parallel Programming with CUDA},
 journal = {Queue},
 issue_date = {March/April 2008},
 volume = {6},
 number = {2},
 month = mar,
 year = {2008},
 issn = {1542-7730},
 pages = {40--53},
 numpages = {14},
 url = {http://doi.acm.org/10.1145/1365490.1365500},
 doi = {10.1145/1365490.1365500},
 acmid = {1365500},
 publisher = {ACM},
 address = {New York, NY, USA},
} 


@ARTICLE{gpu-parallel-future,
author={S. W. {Keckler} and W. J. {Dally} and B. {Khailany} and M. {Garland} and D. {Glasco}},
journal={IEEE Micro},
title={GPUs and the Future of Parallel Computing},
year={2011},
volume={31},
number={5},
pages={7-17},
doi={10.1109/MM.2011.89},
ISSN={},
month={Sep.},
}
